High-performance Implementation of Matrix-free High-order Discontinuous Galerkin Methods

Achieving a substantial part of peak performance on todays and future high-performance computing systems is a major challenge for simulation codes. In this paper we address this question in the context of the numerical solution of partial differential equations with finite element methods, in particular the discontinuous Galerkin method applied to a convection-diffusion-reaction model problem. Assuming tensor product structure of basis functions and quadrature on cuboid meshes in a matrix-free approach a substantial reduction in computational complexity can be achieved for operator application compared to a matrix-based implementation while at the same time enabling SIMD vectorization and the use of fused-multiply-add. Close to 60\% of peak performance are obtained for a full operator evaluation on a Xeon Haswell CPU with 16 cores and speedups of several hundred (with respect to matrix-based computation) are achieved for polynomial degree seven. Excellent weak scalability on a single node as well as the roofline model demonstrate that the algorithm is fully compute-bound with a high flop per byte ratio. Excellent scalability is also demonstrated on up to 6144 cores using message passing.

==> benchmarks-201702/axisparallel-fixed/jacobian_apply-dofs.txt <==
degree	0	2
1	5.16394097415	3.57743829626
2	10.0579685742	7.514418211030001
3	13.9156663496	9.68398641608
4	15.0160369349	11.4191761052
5	15.6785872252	12.3267895382
6	16.0491894042	12.7855151977
7	15.0643128076	11.823163861800001
8	14.120198359000002	11.6132472626
9	13.7137725681	11.484919800999998
10	12.8327721906	10.6144707048


==> benchmarks-201702/axisparallel-fixed/jacobian_apply-flops.txt <==
degree	0	2
1	3.60225430806	5.29538194879
2	6.982553071260001	7.881264722130001
3	9.38696709904	9.6426196446
4	10.682436349400001	10.851360361700001
5	11.548522558	11.8018739464
6	12.4900959552	12.410809885699999
7	12.3262077524	11.9046202848
8	12.1686309076	11.9468851796
9	12.2807435799	12.1338352867
10	12.074270164100001	11.606638331400001


==> benchmarks-201702/axisparallel-fixed/jacobian_apply_boundary_kernel-dofs.txt <==
degree	0	2
1	996.705774379	693.0402042119999
2	1351.06176266	1099.08586817
3	1555.41775386	1177.40306615
4	1503.43742847	1397.09503979
5	1614.58813545	1334.1629524
6	1429.84660815	1248.16881641
7	1230.88680898	1033.74626334
8	1130.81238783	1002.07058824
9	1019.0950282	917.014519685
10	918.50246969	793.805704676


==> benchmarks-201702/axisparallel-fixed/jacobian_apply_boundary_kernel-flops.txt <==
degree	0	2
1	3.0477119800200003	4.11677728143
2	5.65766179253	6.02648372793
3	7.420044455349999	7.465344441
4	8.55607871625	9.56029725618
5	10.4035902175	10.4021987973
6	10.8410159529	10.9479098803
7	10.7035865288	10.2704516213
8	10.8936778476	10.6825799419
9	10.7195122918	10.7624973953
10	10.5420421749	10.490518999299999


==> benchmarks-201702/axisparallel-fixed/jacobian_apply_skeleton_kernel-dofs.txt <==
degree	0	2
1	7.796873336010001	5.39412156709
2	15.034321173	12.431360678099999
3	22.1587198582	16.9926032526
4	25.1145271255	21.1928089219
5	28.707715718499998	25.6934595055
6	31.5878306546	27.947132486199997
7	31.1505468938	28.0738380518
8	32.211592288	28.880955769699998
9	32.4057965333	29.6241706352
10	32.3922217397	29.8594054807


==> benchmarks-201702/axisparallel-fixed/jacobian_apply_skeleton_kernel-flops.txt <==
degree	0	2
1	3.9362513990699997	5.28677107059
2	7.10147477855	7.61763589375
3	8.89283636163	9.0586563311
4	9.87745117792	9.962409469389998
5	10.5548270457	11.161884404
6	11.3770761314	11.5985864856
7	10.977994163900002	11.2008345251
8	11.190064552	11.347030285999999
9	11.0458886423	11.149857829
10	10.879916043900002	10.9818899746


==> benchmarks-201702/axisparallel-fixed/jacobian_apply_skeleton_kernel_quadratureloop-dofs.txt <==
degree	0	2
1	15.4138083979	8.8942225893
2	29.8861313072	23.3613555923
3	55.2972098319	36.2659175068
4	70.34958690149999	55.004980079700005
5	95.2042690038	86.1422404697
6	133.589661843	110.136686829
7	163.058997998	127.552336359
8	182.17492791400002	155.03545414
9	214.437436155	173.534340117
10	229.78625299400002	195.295561692


==> benchmarks-201702/axisparallel-fixed/jacobian_apply_skeleton_kernel_quadratureloop-flops.txt <==
degree	0	2
1	2.7085689259500003	4.34514637655
2	4.32997467211	4.46862977905
3	4.4357990499	5.00387122269
4	4.94833263656	4.998019982430001
5	4.94012137158	6.42365757919
6	6.2836882559700005	6.32951687419
7	6.25285133771	6.4055554706199995
8	6.4000892489400005	6.480700026849999
9	6.50219356931	6.51732931635
10	6.45726990028	6.37136592133


==> benchmarks-201702/axisparallel-fixed/jacobian_apply_skeleton_kernel_stage1-dofs.txt <==
degree	0	2
1	23.0789207109	20.374198168
2	54.0197557456	46.3191583103
3	83.9442440784	71.161465978
4	96.5575379126	82.4684536698
5	110.99920891299999	94.7642216938
6	106.29076318899999	94.4435655151
7	107.530930036	95.61925228690001
8	110.554369772	100.566380969
9	108.32527890200001	98.9658165709
10	106.04132367700001	98.15854030940001


==> benchmarks-201702/axisparallel-fixed/jacobian_apply_skeleton_kernel_stage1-flops.txt <==
degree	0	2
1	3.7529602165699996	5.112351992290001
2	8.375415766669999	9.60325559816
3	12.529847992	13.3651369978
4	14.3288619002	14.9730896075
5	15.9098651282	16.1288821768
6	15.172637005599999	15.490259184500001
7	15.236508826400001	15.6962122636
8	15.8093174994	15.905841784100001
9	15.2623266409	15.387359421700001
10	14.9869319159	15.235988795699999


==> benchmarks-201702/axisparallel-fixed/jacobian_apply_skeleton_kernel_stage3-dofs.txt <==
degree	0	2
1	27.2209647705	24.9307055704
2	52.0578832906	45.6979684974
3	59.1998386845	52.7822111083
4	63.3955178424	56.8791382028
5	63.8805284973	58.217579406400006
6	67.2101266734	62.0783158275
7	60.7676885397	56.9340208912
8	61.0905033869	56.3469056904
9	60.5310252972	56.683510991700004
10	58.8698702714	55.5500678929


==> benchmarks-201702/axisparallel-fixed/jacobian_apply_skeleton_kernel_stage3-flops.txt <==
degree	0	2
1	4.696192202130001	6.37745462059
2	8.942910311010001	10.256045384
3	10.166472107799999	11.050926602799999
4	10.9089135393	11.4028410438
5	11.007844893699998	11.5564823728
6	11.429487310399999	11.916404456199999
7	10.2986724426	10.825055752
8	10.3246630231	10.6074831472
9	10.173240268899999	10.3779799575
10	9.83369554015	10.082098202100001


==> benchmarks-201702/axisparallel-fixed/jacobian_apply_volume_kernel-dofs.txt <==
degree	0	2
1	38.5618291362	17.9073954984
2	46.83435853939999	24.604185623299998
3	46.2932967918	26.485962261199997
4	41.3599597715	26.8643551224
5	37.5930786191	26.5461138548
6	35.077286533	24.571234985300002
7	30.3926993871	22.0321097813
8	26.7765893037	21.0374598644
9	25.4546714375	20.029290470899998
10	22.9433618844	17.45088086


==> benchmarks-201702/axisparallel-fixed/jacobian_apply_volume_kernel-flops.txt <==
degree	0	2
1	6.56515141044	8.48084804118
2	10.2029517381	10.4461469983
3	12.2757220579	11.8220285333
4	13.1671012657	12.7382502503
5	13.589519100599999	13.425913815
6	14.313968691400001	13.5300945219
7	13.9180195544	13.1488624561
8	13.5512687923	13.2464717961
9	14.0035820353	13.5057305352
10	13.723991648800002	12.555495778900001


==> benchmarks-201702/axisparallel-fixed/jacobian_apply_volume_kernel_quadratureloop-dofs.txt <==
degree	0	2
1	58.764584131899994	24.145496317600003
2	80.9121244996	38.9313709806
3	91.05927633389999	45.985077177200004
4	88.1165824368	53.295275947200004
5	92.24431432969999	57.5982143239
6	91.6283755844	62.313252495200004
7	93.1900194083	64.3806014421
8	91.4384016434	66.9210198311
9	92.1500041807	68.7834815624
10	90.5758671587	65.0750175939


==> benchmarks-201702/axisparallel-fixed/jacobian_apply_volume_kernel_quadratureloop-flops.txt <==
degree	0	2
1	4.1320955576800005	5.58944209916
2	5.5430841231	6.078079087640001
3	5.97007380464	6.04177703965
4	6.03540009334	6.073993830399999
5	6.04150176263	6.05436382027
6	6.0185391822800005	6.0929658516
7	6.0974194697	6.05906045689
8	6.0424984534599995	6.042700836769999
9	6.00136117227	6.01601124038
10	5.99938593165	5.574611216669999


==> benchmarks-201702/axisparallel-fixed/jacobian_apply_volume_kernel_stage1-dofs.txt <==
degree	0	2
1	115.93932546299999	88.14985402059999
2	185.76941671400002	123.64922845299999
3	199.225476905	129.249592023
4	166.06780118700001	121.865570817
5	150.82659166	101.591957101
6	120.97984509	88.1898854576
7	99.0763018823	73.8612454488
8	88.0327159746	73.2634529922
9	79.8495387142	66.6206576932
10	71.3141177341	59.7264727742


==> benchmarks-201702/axisparallel-fixed/jacobian_apply_volume_kernel_stage1-flops.txt <==
degree	0	2
1	6.01103690037	10.1813081394
2	13.4579621886	16.714073132
3	19.5403380246	20.4195182048
4	20.6796506799	21.930002336399998
5	21.727408454099997	21.1692136472
6	20.512592931500002	20.5247051624
7	19.0249720622	18.7262144766
8	19.016515748699998	19.610485746600002
9	19.164847485899998	19.4060646208
10	18.827570034	18.8128965828


==> benchmarks-201702/axisparallel-fixed/jacobian_apply_volume_kernel_stage3-dofs.txt <==
degree	0	2
1	111.941510235	83.4775323003
2	154.827260786	109.054878302
3	151.693309354	108.642353746
4	135.43614440000002	97.90603856870001
5	113.96400863	91.3621324652
6	104.211564675	75.8162158714
7	84.6246386367	65.6677637243
8	73.2067039106	56.1168332052
9	63.2291069038	51.924851292700005
10	56.4046200511	47.150875587600005


==> benchmarks-201702/axisparallel-fixed/jacobian_apply_volume_kernel_stage3-flops.txt <==
degree	0	2
1	5.991759310619999	10.1743137978
2	11.9216990805	15.0789994034
3	16.013321217799998	17.2902546906
4	17.1708718204	17.7770520525
5	17.1512867483	18.6345743459
6	18.214006031900002	17.328906495
7	16.997345605899998	16.3594816378
8	16.379676747	15.300497053499999
9	15.491131191400001	15.384294940999999
10	15.172842793800001	15.087111158099999


==> benchmarks-201702/axisparallel-fixed/jacobian_assembly-dofs.txt <==
degree	0	2
1	1.0153776639799998	0.40915353102799995
2	0.306227537255	0.20551365985700001
3	0.146882930597	0.08434878879239999
4	0.05670974031880001	0.046028983757800006
5	0.0363182755425	0.0246030412744
6	0.0167498359505	0.0143220637551
7	0.00855814601362	0.00702509302093
8	0.00688756917263	0.006120084623390001
9	0.00585258794123	0.004543045354739999
10	0.00347792004181	0.0031264681010999998


==> benchmarks-201702/axisparallel-fixed/jacobian_assembly-flops.txt <==
degree	0	2
1	5.891098275469999	8.28492904901
2	8.66887974796	9.124244890549999
3	8.72887653095	9.27054599497
4	7.86598699099	8.142771444289998
5	7.9316025226399995	8.22842657697
6	6.68966933846	6.897804600910001
7	4.84471652465	5.508782298530001
8	6.23798880497	6.40644675514
9	6.986667810519999	7.07673393352
10	6.05946453497	6.16042831


==> benchmarks-201702/axisparallel-fixed/jacobian_matmul-dofs.txt <==
degree	0	2
1	18.4823741747	18.328246508699998
2	4.04239630189	4.08237507753
3	1.37139153986	1.38453989243
4	0.61571549033	0.616163203016
5	0.349122743923	0.34780757202699997
6	0.21706761828600002	0.218551815458
7	0.14814134418400002	0.149360474068
8	0.106893585407	0.107478794193
9	0.0807637830967	0.0810434342155
10	0.06585640401159999	0.0659874569297


==> benchmarks-201702/axisparallel-fixed/jacobian_matmul-flops.txt <==
degree	0	2
1	2.0533904792400004	2.03626690631
2	1.5005382093700002	1.5153783378299999
3	1.18875813206	1.20015546869
4	1.0250805106	1.02582588985
5	0.977699933724	0.974016863807
6	0.937008924444	0.944537236044
7	0.918304633749	0.924953853883
8	0.918496176004	0.922362134018
9	0.91078035795	0.916874536506
10	0.908978631877	0.9099261782060001


==> benchmarks-201702/axisparallel-fixed/jacobian_pattern-dofs.txt <==
degree	0	2
1	3.95087967768	3.70341275836
2	1.60132982658	1.5538059515
3	0.69726422425	0.681733101473
4	0.361191068826	0.375659507859
5	0.213112994082	0.20463380419500002
6	0.141823037055	0.138550870992
7	0.08686086669669998	0.0857471825826
8	0.0627990430622	0.0643642032612
9	0.048763539501499996	0.0484939594712
10	0.0403809202764	0.0401757416196


==> benchmarks-201702/axisparallel-fixed/jacobian_pattern-flops.txt <==
degree	0	2
1	0.08822803003480001	0.0827017876353
2	0.0104962932522	0.0101847868274
3	0.0019021521282399998	0.0018597828839600002
4	0.00049649793981	0.00051638644424
5	0.00016503699878400003	0.000158470622778
6	6.72591273886e-05	6.57073129681e-05
7	2.66593061848e-05	2.64610446251e-05
8	1.32612676472e-05	1.3591782369999999e-05
9	7.138982183019999e-06	7.09951566658e-06
10	4.12607449857e-06	4.10510958697e-06


==> benchmarks-201702/multilinear-variable/jacobian_apply-dofs.txt <==
degree	2
1	1.14845057017
2	2.23211331562
3	2.383429708
4	3.1010845673799996
5	2.85886600236
6	3.13702950958
7	2.7447954515099995
8	3.15634803176
9	2.6408591328799997
10	2.74878608456


==> benchmarks-201702/multilinear-variable/jacobian_apply-flops.txt <==
degree	2
1	8.99810125729
2	10.0576003055
3	10.977922342100001
4	11.141142638
5	11.4373429454
6	10.8653333025
7	10.458911781900001
8	11.234044159200002
9	10.2548167587
10	10.090916609099999


==> benchmarks-201702/multilinear-variable/jacobian_apply_boundary_kernel-dofs.txt <==
degree	2
1	274.18090316900003
2	388.795398871
3	380.419712221
4	460.311668606
5	420.222371968
6	435.761164479
7	391.54487188900004
8	410.06832237199995
9	355.67233501199996
10	347.26562078


==> benchmarks-201702/multilinear-variable/jacobian_apply_boundary_kernel-flops.txt <==
degree	2
1	7.112299496739999
2	7.84384563496
3	8.60494631382
4	9.16611769989
5	9.55397312069
6	9.77299992667
7	9.76362283854
8	9.97162235173
9	9.71078258671
10	9.45999706761


==> benchmarks-201702/multilinear-variable/jacobian_apply_skeleton_kernel-dofs.txt <==
degree	2
1	1.89614062248
2	4.09213455856
3	5.33105471455
4	7.5840232507300005
5	8.17521576053
6	9.673643124049999
7	10.1514556019
8	11.6980162094
9	11.575796300999999
10	12.4744354302


==> benchmarks-201702/multilinear-variable/jacobian_apply_skeleton_kernel-flops.txt <==
degree	2
1	7.42022400395
2	8.42721740679
3	9.211566606369999
4	9.42071727269
5	9.653894111649999
6	9.57438243516
7	9.82849376236
8	9.9279956967
9	9.74721933705
10	9.5774155363


==> benchmarks-201702/multilinear-variable/jacobian_apply_skeleton_kernel_quadratureloop-dofs.txt <==
degree	2
1	3.48782066208
2	7.23759169916
3	9.289743552860001
4	14.5033428128
5	16.853375373
6	21.696323218200003
7	24.0827176598
8	30.0394735123
9	31.7647510941
10	37.6072700024


==> benchmarks-201702/multilinear-variable/jacobian_apply_skeleton_kernel_quadratureloop-flops.txt <==
degree	2
1	6.19489224309
2	6.620772500169999
3	6.62123126555
4	6.4873341815900005
5	6.80276393868
6	6.86190022805
7	7.04150939028
8	7.00772478195
9	6.975546576569999
10	7.02805365272


==> benchmarks-201702/multilinear-variable/jacobian_apply_skeleton_kernel_stage1-dofs.txt <==
degree	2
1	4.85720440848
2	12.336136978099999
3	17.7036374127
4	25.285303847199998
5	25.708268839899997
6	28.6736083695
7	30.5545873019
8	36.4598238114
9	35.5987316354
10	38.3031634795


==> benchmarks-201702/multilinear-variable/jacobian_apply_skeleton_kernel_stage1-flops.txt <==
degree	2
1	8.627064246960002
2	10.571631826399999
3	12.5978110892
4	13.2230034454
5	12.709495708599999
6	11.8445573891
7	12.392316836400001
8	13.098873893499999
9	12.728540336300002
10	12.5162006696


==> benchmarks-201702/multilinear-variable/jacobian_apply_skeleton_kernel_stage3-dofs.txt <==
degree	2
1	21.4862882364
2	36.2842531728
3	39.5775803783
4	43.484251968500004
5	42.7546349344
6	45.74445490270001
7	41.5440871419
8	39.9904708082
9	37.1521115603
10	36.7557031193


==> benchmarks-201702/multilinear-variable/jacobian_apply_skeleton_kernel_stage3-flops.txt <==
degree	2
1	8.188929079400001
2	10.532098169400001
3	12.0198106253
4	11.8212937811
5	12.141662717100001
6	12.070816724
7	11.3460363992
8	10.346412624400001
9	9.87982032143
10	9.353911674139999


==> benchmarks-201702/multilinear-variable/jacobian_apply_volume_kernel-dofs.txt <==
degree	2
1	3.36101388051
2	5.43246121516
3	4.53800890194
4	5.4438420375
5	4.63588324574
6	4.7107099875300005
7	3.8392305634699992
8	4.49259520934
9	3.5270146654500003
10	3.8177839300699996


==> benchmarks-201702/multilinear-variable/jacobian_apply_volume_kernel-flops.txt <==
degree	2
1	13.0184671394
2	13.1185890255
3	12.94452858
4	12.9997969218
5	12.899919786500002
6	11.5454557609
7	10.9858189249
8	12.0376717396
9	10.5956563395
10	10.9366556808


==> benchmarks-201702/multilinear-variable/jacobian_apply_volume_kernel_quadratureloop-dofs.txt <==
degree	2
1	4.40130788409
2	7.54487676329
3	6.699110087749999
4	8.70233217775
5	7.78067132237
6	9.19137560111
7	8.26431233671
8	9.411134982510001
9	8.58498649771
10	9.42556639275


==> benchmarks-201702/multilinear-variable/jacobian_apply_volume_kernel_quadratureloop-flops.txt <==
degree	2
1	12.0898425941
2	12.276911693299999
3	12.356717904000002
4	12.2313715411
5	12.3594883307
6	12.2465031005
7	12.1831136604
8	12.1532092294
9	12.063648781500001
10	11.943021163


==> benchmarks-201702/multilinear-variable/jacobian_apply_volume_kernel_stage1-dofs.txt <==
degree	2
1	16.6557530872
2	26.2326183033
3	21.260563781
4	23.406941400100003
5	17.482463643
6	16.8653705985
7	12.274346666700001
8	15.2416021314
9	10.4562812799
10	11.0956777237


==> benchmarks-201702/multilinear-variable/jacobian_apply_volume_kernel_stage1-flops.txt <==
degree	2
1	14.9485383958
2	14.818514605999999
3	14.402703176400001
4	13.7722698088
5	12.972620271099998
6	11.2983231957
7	9.69893941333
8	12.433186281
9	9.251173949830001
10	10.0539498287


==> benchmarks-201702/multilinear-variable/jacobian_apply_volume_kernel_stage3-dofs.txt <==
degree	2
1	51.0833637123
2	64.00062337760001
3	48.639807214399994
4	49.6748037625
5	33.4808348599
6	28.722682743000004
7	25.6600877741
8	24.0171689059
9	18.047536323699997
10	17.5407363809


==> benchmarks-201702/multilinear-variable/jacobian_apply_volume_kernel_stage3-flops.txt <==
degree	2
1	12.7142385971
2	14.814695166400002
3	16.9162361518
4	17.3814243042
5	15.065314963299999
6	13.873057191700001
7	14.5626985745
8	13.7178148254
9	12.2619091075
10	11.9580509869


==> benchmarks-201705/speedup-degree-7.txt <==
# cores matrix-free matrix-pattern matrix-assembly matrix-based

 1 0.00803152 3.32227 13.2198 1.81416
 2 0.00793078 3.35814 13.1952 1.81949
 4 0.00810886 3.85907 13.3053 1.82477
 8 0.00805295 4.81244 13.6036 2.7419
16 0.00816629 11.6683 15.0865 2.8235


==> benchmarks-201709/flopsperdof.txt <==
degree  dofspersec-a    flopsperdof-a   dofspersec-b    flopsperdof-b
1.0	170641449.551	612.122844828	118979587.729	2698.26293103
2.0	393645411.814	606.694083694	252483269.11	1780.7041847
3.0	537761704.843	609.871710526	330453991.322	1584.79029605
4.0	593496814.869	650.940521739	388214296.397	1442.49113043
5.0	615992593.964	687.235623782	403296404.441	1408.67373294
6.0	598671642.536	732.59930758	406075144.913	1386.39358601
7.0	571854453.294	776.128627232	398006289.99	1395.92382812
8.0	547608924.598	822.92515775	384895618.842	1406.05530864
9.0	504412962.058	868.802818182	370258969.165	1431.06554545
10.0	471259916.574	916.189105935	359375741.589	1456.9322314


==> benchmarks-201709/performance.txt <==
degree  dofspersec-a    flopspersec-a   dofspersec-b    flopspersec-b   dofspersec-c    flopspersec-c
1.0	170641449.551	104.453529545	118979587.729	321.038211119	113389247.031	209.56226745
2.0	393645411.814	238.822342421	252483269.11	449.598013872	154313165.606	384.172089426
3.0	537761704.843	327.965650788	330453991.322	523.700278739	220241255.684	451.228509674
4.0	593496814.869	386.331126321	388214296.397	559.995679261	202734761.463	509.07936167
5.0	615992593.964	423.332054558	403296404.441	568.113051527	222994222.821	497.401410088
6.0	598671642.536	438.58643079	406075144.913	562.979976344	186579359.431	491.863223747
7.0	571854453.294	443.832611811	398006289.99	555.586463941	197819500.256	488.00893676
8.0	547608924.598	450.64116066	384895618.842	541.184528146	170271406.549	480.957107488
9.0	504412962.058	438.235402964	370258969.165	529.864853668	180508039.096	486.240666802
10.0	471259916.574	431.763201629	359375741.589	523.586101106	151575650.812	458.147978434


==> benchmarks-201709/strong-scalability.txt <==
degree  Q1      Q2      Q3      Q4      Q5      Q6      Q7      Q8
1.0	1.39091	2.63411	3.51836	6.16352	9.65249	14.4547	21.2497	31.3775
12.0	0.121871	0.237456	0.325015	0.54912	0.87113	1.30079	1.96718	2.888
96.0	0.0165197	0.0316847	0.0438419	0.0782711	0.12861	0.194538	0.285402	0.42067
768.0	0.00254124	0.00509011	0.00681274	0.0120792	0.0207832	0.0311888	0.0442931	0.0657839
6144.0	0.000587705	0.00121699	0.00172599	0.00253955	0.0049536	0.00647358	0.0100378	0.0147238


==> benchmarks-201709/weak-scalability-lower.txt <==
node_count	bench/full-comms-blocked	bench/full-comms-interleaved	bench/full-comms-random	bench/halo-blocked	bench/halo-interleaved	bench/halo-random	bench/no-comms-blocked	bench/no-comms-interleaved	bench/no-comms-random
1	3.5432458502608553	3.5440809576725534	3.5573772471188576	3.510192514664736	3.5318905622933263	3.5043690936930063	3.21356541101172	3.211948473042182	3.2134227765902637
6	3.60537054329852	3.5401889791101064	3.5916553159875266	3.4998736609844863	3.539952018669159	3.484779818142813	3.211110419807115	3.2093066039446807	3.2103247812655056
18	3.6518779743124234	3.602300920804404	3.5764062674318753	3.5467061262960082	3.5234202673400437	3.543659589427216	3.1993177558939805	3.2007697039623406	3.1902933398125652
36	3.6803471154703193	3.681734788257089	3.6286472388305944	3.5726187763917103	3.561813995998501	3.559916528543268	3.1844241450801762	3.1896535340266525	3.173134808677888
48	3.667007643014668	3.636613661708946	3.62641231167371	3.534848409417321	3.5110330546532635	3.5495604823552727	3.1860852660280456	3.1876684708209746	3.1845342502510516
96	3.6810175842590613	3.656756394201726	3.7024265556450455	3.614771737174208	3.601022354197972	3.568640457973383	3.186152445560046	3.170663126679139	3.190434310828161
192	3.656540991193584	3.6630108060803273	3.795747322653955	3.545025731967588	3.6567573358252528	3.6283637212148347	3.1788335116206867	3.1495209648892635	3.181599370583027
384	3.792924325210019	3.7239851900050764	3.7955884304994014	3.6718717138334243	3.5969664272523154	3.582123228391897	3.1353724421835603	3.1804548037510463	3.1398987527321824


==> benchmarks-201709/weak-scalability-mean.txt <==
node_count	bench/full-comms-blocked	bench/full-comms-interleaved	bench/full-comms-random	bench/halo-blocked	bench/halo-interleaved	bench/halo-random	bench/no-comms-blocked	bench/no-comms-interleaved	bench/no-comms-random
1	3.611290698088943	3.612560765364105	3.610141002131576	3.583119940402456	3.5785075958131705	3.5849732098860043	3.24525981721686	3.246697635500407	3.245483572043607
6	3.6831757554154185	3.7295098757989735	3.678544865854969	3.6225606204560314	3.6110555769873183	3.655806817143902	3.2422402248084703	3.242575461838908	3.2421373711277353
18	3.744935891258452	3.783234801729118	3.827156823134402	3.6282287500936192	3.791226177984258	3.62659054780909	3.234311978679785	3.2337541137228634	3.230860121137336
36	3.8010955037450467	3.7943101324119306	3.969321913565756	3.675349818599021	3.8589675203671376	3.655404662905434	3.223442403628963	3.2248665458467425	3.2166978684468086
48	3.8235875624660776	3.887737844318923	3.9286232153129066	3.6851656300384343	3.7627114566669504	3.6504810270460224	3.227052012066242	3.2266216704943083	3.2253563761219315
96	3.950903598261957	4.098306351631842	4.20898064945157	3.7093410798030093	3.706396265589049	3.944383873600191	3.2223760062338607	3.215062104978731	3.225916208294145
192	3.9851996424360903	4.057954547622929	3.9682213711279166	3.8559329449867183	3.7362410798782757	3.7421207485604735	3.2132773545722357	3.1990217216805705	3.2157308269970937
384	4.155627018737255	4.296296274296347	4.145353557375834	3.7925658296515015	3.987624831109752	3.951173040504055	3.190043767151483	3.21450507132183	3.195038880707097


==> benchmarks-201709/weak-scalability-upper.txt <==
node_count	bench/full-comms-blocked	bench/full-comms-interleaved	bench/full-comms-random	bench/halo-blocked	bench/halo-interleaved	bench/halo-random	bench/no-comms-blocked	bench/no-comms-interleaved	bench/no-comms-random
1	3.6793355459170307	3.681040573055657	3.662904757144294	3.6560473661401756	3.6251246293330146	3.6655773260790023	3.2769542234219995	3.2814467979586324	3.27754436749695
6	3.760980967532317	3.9188307724878406	3.7654344157224116	3.7452475799275766	3.6821591353054774	3.826833816144991	3.2733700298098256	3.2758443197331353	3.273949960989965
18	3.83799380820448	3.964168682653832	4.077907378836929	3.70975137389123	4.059032088628473	3.709521506190964	3.26930620146559	3.266738523483386	3.2714269024621068
36	3.921843892019774	3.906885476566772	4.309996588300917	3.778080860806332	4.156121044735774	3.7508927972676	3.26246066217775	3.2600795576668324	3.2602609282157293
48	3.980167481917487	4.1388620269289005	4.230834118952103	3.8354828506595475	4.014389858680637	3.751401571736772	3.268018758104438	3.265574870167642	3.2661785019928113
96	4.220789612264853	4.539856309061958	4.715534743258095	3.8039104224318105	3.8117701769801267	4.320127289226999	3.2585995669076753	3.2594610832783233	3.2613981057601285
192	4.313858293678597	4.452898289165531	4.140695419601878	4.166840158005849	3.8157248239312986	3.8558777759061122	3.2477211975237847	3.2485224784718776	3.24986228341116
384	4.518329712264491	4.868607358587618	4.495118684252268	3.9132599454695787	4.3782832349671885	4.320222852616213	3.2447150921194057	3.248555338892614	3.2501790086820113


==> benchmarks-201709/weak-scalability.txt <==
node_count	bench/full-comms-blocked	bench/full-comms-interleaved	bench/full-comms-random	bench/halo-blocked	bench/halo-interleaved	bench/halo-random	bench/no-comms-blocked	bench/no-comms-interleaved	bench/no-comms-random
1	3.549810791015625	3.5538208007812493	3.55111083984375	3.514794921875	3.519622802734375	3.517645263671875	3.174298095703125	3.17071533203125	3.1734374999999995
6	3.5844777777777783	3.448461111111111	3.5799166666666666	3.5228055555555557	3.5240611111111115	3.4645777777777775	3.1449	3.0653166666666665	3.1252555555555555
18	3.6018889698736634	3.611030126336248	3.4955357142857144	3.526415208940719	3.4427052964042755	3.5219084062196306	3.033685617103984	3.1234329446064137	2.9970602526724974
36	3.61755829903978	3.6281321444901686	3.5949531321444903	3.513111568358482	3.487351394604481	3.530669867398262	3.012522862368541	3.1233996342021033	3.0178212162780063
48	3.6203055555555554	3.6102388888888894	3.5818833333333338	3.5274611111111116	3.4287722222222223	3.4739555555555555	3.0025111111111116	3.038327777777778	3.0564444444444443
96	3.6843621399176962	3.676395318930041	3.6365097736625516	3.5446116255144036	3.552064043209877	3.551266718106996	3.1263824588477367	3.0499421296296303	3.134870113168725
192	3.729139539930556	3.702039930555556	3.7341037326388884	3.5658908420138884	3.5444824218749997	3.54462890625	3.1293294270833325	3.013384331597222	3.127859157986111
384	3.8956055555555555	3.894833333333333	3.9198500000000003	3.6008055555555556	3.5568166666666667	3.602011111111111	3.030511111111111	3.1324666666666667	2.9933


==> dofs-per-sec.txt <==
order	axis-fixed-base	axis-variable-adjusted	axis-variable-base	multilinear-variable-adjusted	multilinear-variable-base
2	11816963.046863938	7183137.574686998	9977968.259661078	2246291.5814404134	5287342.319442399
3	16095629.899868043	10781434.31395806	13477187.053165216	2439170.710189678	6938264.221019986
4	18400871.38741907	12628159.885860862	17046473.152317002	3222776.3521038108	8472720.792280862
5	16718183.866945116	13561358.152081182	15706614.848238187	2902688.404851963	8602616.679852286
6	18782699.29676512	14195135.100661153	17740618.83937064	3297407.2098765434	9461371.783863133
7	17120346.085121058	13412303.070241861	16445588.729793077	2888779.180478172	9334788.095638277
8	16098183.641577134	12699051.049759401	15560928.551596921	3112756.984712704	9173576.279462026
9	13902772.23858053	10790589.84694012	13455260.68335708	2799535.233408516	8416510.415328898
10	12365395.149340434	10222727.172526728	11970293.082976261	2976313.5503864596	7831999.681525589


==> gflops.txt <==
order	axis-fixed-base	axis-variable-adjusted	axis-variable-base	multilinear-variable-adjusted	multilinear-variable-base
2	6.418664379866912	6.927061907210616	5.99631679667653	8.629636332288191	6.68735437720436
3	9.285032023305906	9.713886467963695	8.484650432617315	10.004827720114688	8.347942191378614
4	11.334414203725514	11.26636730376644	11.29876196761785	10.581218278506755	9.98591148476285
5	11.019228692838935	12.254849786316106	11.035304703181092	10.567953081431241	10.141364513502161
6	13.212759005907174	13.179194389761687	13.197824310939419	10.593440250567902	11.283075759276105
7	12.827642717792244	12.861899124893068	12.95844879523817	10.278275231768815	11.370941600314502
8	12.804158687217337	12.623877533190216	12.952918944673723	10.230860675596805	11.446770795696658
9	11.705989831306692	11.132952888972312	11.810758575223891	10.108577974933361	10.78218388128323
10	10.990000212935346	10.95624620888378	11.05369906374223	10.176742861543822	10.3132867292678


==> mat-scaling.txt <==
1	1	1	1	1
2	0.974160216233733	0.99794641693919	0.974842852682026	0.973548782233817
4	1.00442714760323	1.08422638540025	1.01983453467315	0.989142556974301
8	0.766849967098684	0.796521956756223	0.774346614039912	0.633600964923179
16	0.407362180474284	0.417651951316434	0.421958648788944	0.314665799425667
32	0.385878594715231	0.416083117744	0.413197015326185	0.307032858974069


==> scaling2.txt <==
1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0 1.0
2.0 0.989892025659 0.970961784804 0.995107479314 0.98757827476 1.00830558213 0.992363943714 1.01836851813 0.996596764464
4.0 0.997972659634 1.04900777323 0.996877114454 0.978067892553 1.00226459688 0.977755868365 1.00997247864 0.98822803353
8.0 0.991250425784 0.816191281722 0.993754228914 0.966731769713 1.00295065107 0.984454467602 1.01641647037 0.983090297971
16.0 1.00224484854 0.456296169696 0.992938808795 0.605164549032 0.992391597253 0.752084457473 1.00385522452 0.936248380862
32.0 0.999318747974 0.409197888283 0.993199049254 0.604277280369 1.00314596019 0.750321366772 1.01445325209 0.930298569019

